Aggregate Characterization of User Behavior in Twitter and Analysis of the Retweet Graph

Most previous analysis of Twitter user behavior is focused on individual information cascades and the social followers graph. We instead study aggregate user behavior and the retweet graph with a focus on quantitative descriptions. We find that the lifetime tweet distribution is a type-II discrete Weibull stemming from a power law hazard function, the tweet rate distribution, although asymptotically power law, exhibits a lognormal cutoff over finite sample intervals, and the inter-tweet interval distribution is power law with exponential cutoff. The retweet graph is small-world and scale-free, like the social graph, but is less disassortative and has much stronger clustering. These differences are consistent with it better capturing the real-world social relationships of and trust between users. Beyond just understanding and modeling human communication patterns and social networks, applications for alternative, decentralized microblogging systems-both predicting real-word performance and detecting spam-are discussed.

==> fig/lifetime-tweets-by-rate.pdf_tex <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktextfalse
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(4960.00,4960.00)%
    \gplgaddtomacro\gplbacktext{%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,569){\makebox(0,0)[r]{\strut{}10\textsuperscript{-11}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,952){\makebox(0,0)[r]{\strut{}10\textsuperscript{-10}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,1335){\makebox(0,0)[r]{\strut{}10\textsuperscript{-9}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,1718){\makebox(0,0)[r]{\strut{}10\textsuperscript{-8}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,2101){\makebox(0,0)[r]{\strut{}10\textsuperscript{-7}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,2484){\makebox(0,0)[r]{\strut{}10\textsuperscript{-6}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,2866){\makebox(0,0)[r]{\strut{}10\textsuperscript{-5}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,3249){\makebox(0,0)[r]{\strut{}10\textsuperscript{-4}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,3632){\makebox(0,0)[r]{\strut{}10\textsuperscript{-3}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,4015){\makebox(0,0)[r]{\strut{}10\textsuperscript{-2}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,4398){\makebox(0,0)[r]{\strut{}10\textsuperscript{-1}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(845,4781){\makebox(0,0)[r]{\strut{}10\textsuperscript{0}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(934,391){\makebox(0,0){\strut{}10\textsuperscript{0}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(1560,391){\makebox(0,0){\strut{}10\textsuperscript{1}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(2187,391){\makebox(0,0){\strut{}10\textsuperscript{2}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(2813,391){\makebox(0,0){\strut{}10\textsuperscript{3}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(3439,391){\makebox(0,0){\strut{}10\textsuperscript{4}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(4066,391){\makebox(0,0){\strut{}10\textsuperscript{5}}}%
      \colorrgb{0.50,0.50,0.50}%
      \put(4692,391){\makebox(0,0){\strut{}10\textsuperscript{6}}}%
      \csname LTb\endcsname%
      \put(133,2675){\rotatebox{-270}{\makebox(0,0){\strut{}PMF}}}%
      \csname LTb\endcsname%
      \put(2813,124){\makebox(0,0){\strut{}\# of Lifetime Tweets}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3998,4586){\makebox(0,0)[r]{\strut{}$\leq10$ Tweets/Day}}%
      \csname LTb\endcsname%
      \put(3998,4337){\makebox(0,0)[r]{\strut{}$\leq25$ Tweets/Day}}%
      \csname LTb\endcsname%
      \put(3998,4088){\makebox(0,0)[r]{\strut{}$\leq50$ Tweets/Day}}%
      \csname LTb\endcsname%
      \put(3998,3839){\makebox(0,0)[r]{\strut{}All}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{lifetime-tweets-by-rate}}%
    \gplfronttext
  \end{picture}%
\endgroup

